Running error bounds in finite element kernels

Rounding errors in finite element computations can lead to a complete loss of accuracy, stalled convergence, and incorrect results. Moreover, the effects of rounding errors accumulated within automatically generated and compiled kernels are difficult to analyze a priori. We present the first software framework for automated rounding error estimation within finite element kernels. The proposed methodology is based on an a posteriori technique called Running Error Analysis (REA), where a forward error estimate is automatically computed concurrently with the value. An open-source implementation is provided for the FEniCS Form Compiler (FFCx), based on a C++ backend for generating type-generic templated kernels over a custom arithmetic type that tracks both the value and its error estimate. We demonstrate REA on two examples. First, we use it to detect catastrophic cancellation in the assembly of a Neo-Hooke hyperelastic model in the small deformation regime. A series expansion circumvents the cancellation problem and the computed error estimates show this. Second, we study the assembly of the Laplace operator on a near-degenerate mesh. We demonstrate that our REA implementation typically incurs only 2-4x performance overhead. Applications of this work include robust reduced-precision computations in embedded systems, numerical debugging of new, possibly ill-conditioned or unstable PDE formulations, and guiding the design of mixed-precision kernels.

==> experiments/max_laplace_err_vs_delta.dat <==
delta fp16_exact fp16_worst fp32_exact fp32_worst fp64_exact fp64_worst
5.00000000e-05 nan nan 1.80333624e-04 1.72827022e-01 8.24574327e-14 2.93001218e-10
5.44341118e-05 nan nan 1.13035139e-03 1.60626313e-01 1.85022153e-13 2.69125876e-10
5.92614505e-05 nan nan 1.15113689e-05 1.47232560e-01 3.25448333e-13 2.47195381e-10
6.45168884e-05 nan nan 5.75614352e-04 1.31775320e-01 4.86682864e-14 2.27051307e-10
7.02383904e-05 nan nan 3.32047683e-04 1.22163939e-01 2.00125516e-13 2.08548137e-10
7.64672878e-05 nan nan 1.38329244e-04 1.13082890e-01 7.37840387e-14 1.91552205e-10
8.32485779e-05 nan nan 6.47207017e-04 1.03574016e-01 5.38643356e-14 1.75940734e-10
9.06312479e-05 nan nan 1.84222222e-04 9.51828897e-02 1.56816456e-13 1.61600949e-10
9.86686296e-05 nan nan 4.07792059e-04 8.68672919e-02 3.35248435e-14 1.48429259e-10
1.07418784e-04 nan nan 2.50804181e-04 7.93322632e-02 1.39169150e-13 1.36330514e-10
1.16944922e-04 nan nan 2.57565452e-04 7.28028753e-02 1.80150677e-13 1.25217314e-10
1.27315859e-04 nan nan 2.42476740e-04 6.66880422e-02 1.44680010e-13 1.15009378e-10
1.38606514e-04 nan nan 1.90116208e-04 6.15160313e-02 1.28137413e-13 1.05632964e-10
1.50898450e-04 nan nan 6.90273696e-05 5.72780825e-02 7.81098526e-14 9.70203394e-11
1.64280462e-04 nan nan 3.58894775e-05 5.36043308e-02 8.44149880e-14 8.91092861e-11
1.78849221e-04 nan nan 3.58603616e-04 4.86689359e-02 1.05767554e-13 8.18426558e-11
1.94709969e-04 nan nan 3.72758601e-04 4.52556235e-02 9.96769791e-14 7.51679549e-11
2.11977285e-04 nan nan 3.12249816e-04 4.10744708e-02 9.10375594e-14 6.90369661e-11
2.30775904e-04 nan nan 2.69125702e-04 3.77587323e-02 7.68980987e-14 6.34053996e-11
2.51241627e-04 nan nan 2.01392461e-04 3.41131767e-02 8.11824955e-14 5.82325737e-11
2.73522297e-04 nan nan 2.62584618e-04 3.21255751e-02 6.04025932e-14 5.34811201e-11
2.97778865e-04 nan nan 1.79885639e-04 2.89622665e-02 4.07265771e-14 4.91167150e-11
3.24186561e-04 nan nan 1.36722574e-05 2.71125929e-02 3.80781621e-14 4.51078302e-11
3.52936150e-04 nan nan 2.48890337e-06 2.47770682e-02 2.09593160e-14 4.14255059e-11
3.84235317e-04 nan nan 6.24104802e-05 2.22121767e-02 4.48726298e-14 3.80431414e-11
4.18310164e-04 nan nan 1.14351328e-04 2.04322999e-02 2.70990733e-14 3.49363028e-11
4.55406844e-04 nan nan 1.21573482e-04 1.88941845e-02 1.97738860e-14 3.20825464e-11
4.95793342e-04 nan nan 1.24063325e-04 1.75083673e-02 2.01070046e-14 2.94612572e-11
5.39761404e-04 nan nan 5.02508230e-05 1.57329908e-02 3.55996830e-14 2.70534991e-11
5.87628652e-04 nan nan 2.81170520e-05 1.46031995e-02 2.68689192e-14 2.48418787e-11
6.39740874e-04 nan nan 5.39651442e-05 1.32287981e-02 1.67305004e-14 2.28104195e-11
6.96474525e-04 nan nan 5.61713777e-05 1.21923798e-02 6.54330166e-15 2.09444463e-11
7.58239443e-04 nan nan 2.83760733e-05 1.13009980e-02 1.77535962e-14 1.92304796e-11
8.25481812e-04 nan nan 1.29216555e-05 1.06063075e-02 9.61612222e-15 1.76561379e-11
8.98687385e-04 nan nan 3.25510052e-05 9.39636912e-03 7.92598269e-15 1.62100481e-11
9.78384991e-04 nan nan 7.80478522e-05 8.92651278e-03 1.07435678e-14 1.48817639e-11
1.06515036e-03 nan nan 1.41952287e-05 8.04635562e-03 1.43048268e-14 1.36616899e-11
1.15961028e-03 nan nan 5.39168026e-05 7.47983373e-03 9.55255004e-15 1.25410124e-11
1.26244711e-03 nan nan 5.13458964e-05 6.85657940e-03 1.08683076e-14 1.15116356e-11
1.37440374e-03 nan nan 3.60763603e-06 6.33953940e-03 1.20654568e-14 1.05661234e-11
1.49628894e-03 nan nan 5.13189312e-05 5.83504632e-03 7.08079215e-15 9.69764554e-12
1.62898318e-03 nan nan 2.76857361e-06 5.27923697e-03 5.57486045e-15 8.89992816e-12
1.77344505e-03 nan nan 4.09010484e-05 4.90715705e-03 7.70168293e-15 8.16720858e-12
1.93071813e-03 nan nan 2.62687207e-05 4.42497188e-03 8.10597241e-15 7.49419369e-12
2.10193853e-03 nan nan 3.37848580e-05 4.13484610e-03 7.45300528e-15 6.87602161e-12
2.28834313e-03 nan nan 7.83296519e-06 3.69144145e-03 7.65222038e-15 6.30822670e-12
2.49127852e-03 nan nan 2.35094511e-05 3.43990854e-03 6.31512323e-15 5.78670717e-12
2.71221067e-03 nan nan 2.31012356e-05 3.15044168e-03 1.58115783e-15 5.30769555e-12
2.95273557e-03 nan nan 3.63848960e-06 2.87638280e-03 1.27715456e-15 4.86773142e-12
3.21459077e-03 nan nan 1.58372550e-05 2.62418333e-03 5.46726005e-15 4.46363639e-12
3.49966786e-03 nan nan 1.19597074e-05 2.39659537e-03 5.46756896e-15 4.09249121e-12
3.81002623e-03 nan nan 9.48860213e-06 2.17434737e-03 2.29109314e-15 3.75161461e-12
4.14790788e-03 nan nan 1.55996005e-05 2.05408895e-03 4.03357798e-15 3.43854394e-12
4.51575362e-03 nan nan 1.27882384e-05 1.86172250e-03 4.12597521e-15 3.15101740e-12
4.91622075e-03 1.01866631e-02 nan 8.63198400e-06 1.68637522e-03 9.40347218e-16 2.88695769e-12
5.35220220e-03 3.92676858e-02 nan 1.10238473e-05 1.56564903e-03 2.19132371e-15 2.64445698e-12
5.82684745e-03 4.43998700e-02 nan 7.59814321e-06 1.41715374e-03 2.25276520e-15 2.42176312e-12
6.34358531e-03 1.90260888e-02 nan 8.95657617e-06 1.31874289e-03 2.95719459e-15 2.21726699e-12
6.90614864e-03 4.74258665e-03 9.24902819e+00 7.49363437e-06 1.19282799e-03 2.98559718e-15 2.02949086e-12
7.51860134e-03 1.77770872e-02 8.28366877e+00 3.24701515e-06 1.08379409e-03 1.03672384e-15 1.85707770e-12
8.18536772e-03 1.32395242e-02 7.73500213e+00 3.03849760e-06 9.88402048e-04 6.76010762e-16 1.69878137e-12
8.91126443e-03 1.11030770e-02 7.04182312e+00 7.67526430e-06 9.31459120e-04 1.29106180e-15 1.55345758e-12
9.70153528e-03 3.35237559e-03 6.45125119e+00 1.69950533e-07 8.44265001e-04 1.53639015e-15 1.42005565e-12
1.05618891e-02 1.77908411e-02 6.25483002e+00 4.72775452e-06 7.67751082e-04 1.08100198e-15 1.29761085e-12
1.14985411e-02 2.44563236e-02 5.33369410e+00 3.40152170e-06 6.88509065e-04 1.03477311e-15 1.18523741e-12
1.25182574e-02 5.34830668e-03 5.03538072e+00 4.26393996e-06 6.37798164e-04 2.06222919e-16 1.08212215e-12
1.36284044e-02 1.70390325e-02 4.48576706e+00 3.63960757e-06 5.81531930e-04 7.78837133e-16 9.87518508e-13
1.48370018e-02 2.18437369e-02 4.44355766e+00 2.98249982e-06 5.27636437e-04 4.49450510e-16 9.00741128e-13
1.61527803e-02 1.17621148e-02 3.93143803e+00 2.80184580e-07 4.90232054e-04 3.28004930e-16 8.21160887e-13
1.75852450e-02 1.47422584e-02 3.63333790e+00 3.05103158e-06 4.44750196e-04 9.54563030e-16 7.48200281e-13
1.91447438e-02 1.12715539e-02 3.13560575e+00 2.10190869e-06 3.97953477e-04 2.12866959e-16 6.81329210e-13
2.08425425e-02 4.37670258e-03 2.87931472e+00 7.68047613e-08 3.70824589e-04 2.33775394e-16 6.20061082e-13
2.26909058e-02 5.25955413e-03 2.60585909e+00 2.20472997e-06 3.32609997e-04 7.98047798e-16 5.63949232e-13
2.47031860e-02 7.34829924e-03 2.37562637e+00 2.59036490e-06 3.08240461e-04 7.61965115e-16 5.12583622e-13
2.68939198e-02 3.09513898e-03 2.14869357e+00 5.32096989e-07 2.74072792e-04 4.40187392e-16 4.65587792e-13
2.92789327e-02 8.42527477e-03 2.01671656e+00 7.53207146e-07 2.47138674e-04 2.33296251e-16 4.22616052e-13
3.18754540e-02 1.05170138e-03 1.76802812e+00 1.27301716e-06 2.24244114e-04 6.96956678e-16 3.83350882e-13
3.47022405e-02 4.22962846e-03 1.62665510e+00 9.64742351e-07 2.02775510e-04 1.74849834e-16 3.47500536e-13
3.77797128e-02 6.19854068e-03 1.46967816e+00 7.53987181e-07 1.82609651e-04 3.57043939e-16 3.14796812e-13
4.11301021e-02 7.91501972e-03 1.38107605e+00 5.72960864e-08 1.69515853e-04 4.30200730e-16 2.84993002e-13
4.47776116e-02 3.93495499e-03 1.21647862e+00 7.22617301e-07 1.50229388e-04 1.70612330e-16 2.57861975e-13
4.87485903e-02 8.09119128e-04 1.07299771e+00 3.44258035e-07 1.35701036e-04 1.51190975e-16 2.33194410e-13
5.30717242e-02 3.14087071e-03 9.92247835e-01 4.13804209e-07 1.22072180e-04 1.76761895e-16 2.10797151e-13
5.77782434e-02 1.55272017e-03 8.78380295e-01 2.04619542e-07 1.12266582e-04 4.00596412e-16 1.90491678e-13
6.29021472e-02 1.09471215e-03 7.91283702e-01 4.04250672e-07 1.00252259e-04 2.56570666e-16 1.72112694e-13
6.84804502e-02 1.13946945e-03 7.19022884e-01 3.92378284e-07 9.04996370e-05 2.54780692e-16 1.55506814e-13
7.45534497e-02 1.13479842e-03 6.50535335e-01 1.46743268e-07 8.26389380e-05 1.76174700e-16 1.40531341e-13
8.11650163e-02 1.35244762e-04 5.84838163e-01 3.56115140e-07 7.44661627e-05 1.15353436e-16 1.27053156e-13
8.83629114e-02 5.78880438e-04 5.32798084e-01 1.51879693e-07 6.73008038e-05 1.57135299e-16 1.14947676e-13
9.61991319e-02 1.04748303e-03 4.85026541e-01 3.20466339e-07 6.08681485e-05 1.05664239e-16 1.04097913e-13
1.04730286e-01 6.09181996e-04 4.35178093e-01 2.94012887e-07 5.51730466e-05 1.11144244e-16 9.43936024e-14
1.14018002e-01 5.11599237e-04 3.93557956e-01 1.12998791e-07 4.98204919e-05 2.58447356e-16 8.57304164e-14
1.24129373e-01 5.46126719e-04 3.61147481e-01 1.82376535e-07 4.51944306e-05 1.18831162e-16 7.80092332e-14
1.35137444e-01 9.99718737e-04 3.27312034e-01 8.10864508e-08 4.14360468e-05 1.22421129e-16 7.09468933e-14
1.47121734e-01 9.87936094e-04 2.97555493e-01 6.05031315e-08 3.76818728e-05 1.16567301e-16 6.46567383e-14
1.60168819e-01 5.40463434e-04 2.73231076e-01 6.80419899e-08 3.55189587e-05 1.20452647e-16 5.90764502e-14
1.74372947e-01 5.07976520e-04 2.77827186e-01 7.51207896e-08 3.66251332e-05 1.43203424e-16 5.99866928e-14
1.89836730e-01 3.60550279e-04 2.85492764e-01 5.63007931e-08 3.74726382e-05 2.31686203e-16 6.15558563e-14
2.06671876e-01 4.67492163e-04 2.91707740e-01 1.14191933e-07 3.83536717e-05 1.44009568e-16 6.29338804e-14
2.25000000e-01 5.60010066e-04 2.97051101e-01 7.73883148e-08 3.91099194e-05 2.34418019e-16 6.41049782e-14


==> experiments/neo_hooke_max_error_vs_load.dat <==
alpha Pi_3 unstable_worst unstable_exact expansion_worst expansion_exact
1.00000000e-04 4.69035957e-08 8.87805497e+12 1.14836567e+02 3.51774645e-02 2.46603608e-03
1.11033632e-04 5.20787658e-08 7.20127282e+12 9.51267581e+01 3.51657481e-02 2.47710488e-03
1.23284674e-04 5.78249451e-08 5.84118312e+12 7.71602449e+01 3.51726010e-02 2.47059617e-03
1.36887451e-04 6.42051366e-08 4.73797168e+12 1.05608282e+02 3.51648960e-02 2.46787447e-03
1.51991108e-04 7.12892950e-08 3.84312171e+12 8.56621358e+01 3.51922153e-02 2.46093295e-03
1.68761248e-04 7.91550933e-08 3.11728061e+12 6.94832015e+01 3.51838994e-02 2.45939986e-03
1.87381742e-04 8.78887748e-08 2.52852783e+12 4.20578537e+01 3.51911432e-02 2.46617551e-03
2.08056754e-04 9.75860986e-08 2.05097185e+12 9.14306202e+01 3.51761460e-02 2.47312894e-03
2.31012970e-04 1.08353389e-07 1.66361100e+12 4.39510220e+01 3.51746035e-02 2.47377651e-03
2.56502091e-04 1.20308703e-07 1.34941046e+12 2.92619507e+01 3.51772286e-02 2.46386718e-03
2.84803587e-04 1.33583123e-07 1.09455210e+12 4.87937789e+01 3.51777083e-02 2.45847542e-03
3.16227766e-04 1.48322193e-07 8.87828266e+11 2.37431990e+01 3.51739457e-02 2.47174223e-03
3.51119173e-04 1.64687517e-07 7.20147834e+11 3.72589753e+01 3.51878599e-02 2.46453304e-03
3.89860370e-04 1.82858532e-07 5.84136780e+11 1.66476573e+01 3.51811421e-02 2.46405881e-03
4.32876128e-04 2.03034469e-07 4.73813782e+11 4.90278285e+01 3.51687609e-02 2.47403032e-03
4.80638086e-04 2.25436544e-07 3.84327117e+11 1.71324375e+01 3.51815831e-02 2.47211362e-03
5.33669923e-04 2.50310382e-07 3.11741522e+11 2.77932992e+01 3.51886186e-02 2.47011930e-03
5.92553098e-04 2.77928708e-07 2.52864952e+11 1.40992640e+01 3.51698939e-02 2.46247531e-03
6.57933225e-04 3.08594338e-07 2.05108147e+11 3.65722782e+01 3.51790386e-02 2.46518211e-03
7.30527154e-04 3.42643501e-07 1.66370969e+11 9.18773420e+00 3.51804510e-02 2.47305516e-03
8.11130831e-04 3.80449523e-07 1.34949919e+11 1.13936532e+01 3.51677999e-02 2.45164149e-03
9.00628020e-04 4.22426923e-07 1.09463193e+11 1.20898293e+01 3.51808510e-02 2.46607805e-03
1.00000000e-03 4.69035953e-07 8.87900229e+10 9.38212480e+00 3.51726574e-02 2.46315096e-03
1.11033632e-03 5.20787653e-07 7.20212724e+10 8.24736390e+00 3.51822532e-02 2.46692414e-03
1.23284674e-03 5.78249445e-07 5.84195136e+10 2.14479405e+06 3.51939126e-02 2.47179831e-03
1.36887451e-03 6.42051359e-07 4.73866378e+10 1.73970826e+06 3.51784861e-02 2.46412514e-03
1.51991108e-03 7.12892941e-07 3.84374478e+10 2.59147156e+06 3.51756224e-02 2.46240572e-03
1.68761248e-03 7.91550922e-07 3.11784244e+10 2.57359115e+06 3.51820002e-02 2.45722680e-03
1.87381742e-03 8.78887734e-07 2.52903357e+10 2.58092275e+06 3.51821049e-02 2.45978186e-03
2.08056754e-03 9.75860969e-07 2.05142764e+10 2.58342980e+06 3.51933925e-02 2.46799390e-03
2.31012970e-03 1.08353387e-06 1.66402139e+10 2.54487393e+06 3.51725690e-02 2.47520596e-03
2.56502091e-03 1.20308701e-06 1.34977999e+10 2.59088748e+06 3.51939248e-02 2.45717475e-03
2.84803587e-03 1.33583120e-06 1.09488495e+10 2.56073039e+06 3.51984869e-02 2.47239474e-03
3.16227766e-03 1.48322189e-06 8.88128009e+09 2.57098663e+06 3.51819470e-02 2.46170072e-03
3.51119173e-03 1.64687512e-06 7.20417867e+09 2.58216225e+06 3.51948309e-02 2.45902961e-03
3.89860370e-03 1.82858526e-06 5.84380092e+09 2.58014801e+06 3.51864999e-02 2.46885998e-03
4.32876128e-03 2.03034461e-06 4.74032873e+09 2.57227151e+06 3.51880986e-02 2.46615057e-03
4.80638086e-03 2.25436535e-06 3.84524508e+09 2.47529926e+06 3.51848004e-02 2.46999239e-03
5.33669923e-03 2.50310371e-06 3.11919316e+09 2.59248629e+06 3.51895876e-02 2.46750277e-03
5.92553098e-03 2.77928694e-06 2.53025075e+09 2.56793185e+06 3.51997327e-02 2.46794302e-03
6.57933225e-03 3.08594321e-06 2.05252372e+09 2.60057764e+06 3.52085220e-02 2.47796139e-03
7.30527154e-03 3.42643480e-06 1.66500902e+09 2.40944552e+06 3.52054763e-02 2.46345435e-03
8.11130831e-03 3.80449497e-06 1.35066953e+09 2.51916817e+06 3.52120014e-02 2.45541994e-03
9.00628020e-03 4.22426891e-06 1.09568615e+09 2.44734163e+06 3.52115863e-02 2.47077656e-03
1.00000000e-02 4.69035914e-06 8.88849861e+08 2.29460705e+06 3.52259966e-02 2.46237965e-03
1.11033632e-02 5.20787605e-06 7.21068211e+08 2.26114421e+06 3.52368585e-02 2.46746457e-03
1.23284674e-02 5.78249385e-06 5.84965868e+08 2.42068456e+06 3.52332521e-02 2.46404115e-03
1.36887451e-02 6.42051285e-06 4.74560732e+08 2.36949076e+06 3.52394790e-02 2.46456385e-03
1.51991108e-02 7.12892850e-06 3.85000050e+08 2.41751336e+06 3.52579832e-02 2.46677642e-03
1.68761248e-02 7.91550810e-06 3.12347816e+08 2.56655576e+06 3.52583796e-02 2.46339621e-03
1.87381742e-02 8.78887596e-06 2.53411155e+08 2.39418631e+06 3.52554020e-02 2.45893610e-03
2.08056754e-02 9.75860799e-06 2.05600322e+08 2.23734752e+06 3.52780761e-02 2.46000009e-03
2.31012970e-02 1.08353366e-05 1.66814445e+08 2.41619962e+06 3.52827246e-02 2.47967774e-03
2.56502091e-02 1.20308675e-05 1.35349549e+08 2.54907093e+06 3.52862118e-02 2.46167951e-03
2.84803587e-02 1.33583088e-05 1.09823338e+08 2.13715486e+06 3.53096875e-02 2.47374432e-03
3.16227766e-02 1.48322149e-05 8.91145718e+07 2.41461712e+06 3.53186976e-02 2.46813863e-03
3.51119173e-02 1.64687464e-05 7.23137747e+07 2.14841703e+06 3.53264040e-02 2.46163151e-03
3.89860370e-02 1.82858466e-05 5.86831776e+07 1.73189427e+06 3.53627244e-02 2.46765398e-03
4.32876128e-02 2.03034387e-05 4.76243006e+07 9.82607198e+05 3.53841927e-02 2.45955055e-03
4.80638086e-02 2.25436444e-05 3.86517130e+07 2.18029979e+06 3.54142187e-02 2.46814068e-03
5.33669923e-02 2.50310259e-05 3.13716037e+07 6.08660319e+05 3.54274359e-02 2.46852664e-03
5.92553098e-02 2.77928556e-05 2.54645369e+07 6.87681149e+05 3.54466378e-02 2.46601119e-03
6.57933225e-02 3.08594151e-05 2.06713820e+07 6.11867629e+05 3.54903419e-02 2.46674449e-03
7.30527154e-02 3.42643270e-05 1.67819203e+07 4.96303794e+05 3.55263304e-02 2.47023352e-03
8.11130831e-02 3.80449238e-05 1.36256412e+07 1.49931752e+06 3.55743813e-02 2.46888263e-03
9.00628020e-02 4.22426571e-05 1.10641998e+07 6.20961093e+05 3.55946477e-02 2.45358681e-03
1.00000000e-01 4.69035520e-05 8.98538316e+06 5.03684580e+05 3.56525975e-02 2.47231859e-03
1.11033632e-01 5.20787119e-05 7.29815299e+06 3.17166687e+05 3.57105036e-02 2.46823191e-03
1.23284674e-01 5.78248786e-05 5.92865324e+06 2.57267311e+05 3.57629465e-02 2.47143035e-03
1.36887451e-01 6.42050547e-05 4.81696665e+06 1.18924122e+05 3.58280074e-02 2.47169394e-03
1.51991108e-01 7.12891939e-05 3.91448489e+06 4.27125805e+05 3.59178577e-02 2.46648357e-03
1.68761248e-01 7.91549687e-05 3.18177104e+06 3.46489100e+05 3.60027077e-02 2.45786921e-03
1.87381742e-01 8.78886376e-05 2.58683037e+06 7.49738902e+04 3.60960062e-02 2.47040512e-03
2.08056754e-01 9.75859646e-05 2.10370172e+06 9.03470591e+04 3.61858077e-02 2.47588857e-03
2.31012970e-01 1.08353263e-04 1.71132398e+06 5.41006153e+04 3.63016692e-02 2.45570567e-03
2.56502091e-01 1.20308591e-04 1.39260536e+06 1.50097490e+05 3.64340303e-02 2.46336332e-03
2.84803587e-01 1.33583033e-04 1.13368003e+06 1.21787314e+05 3.65790694e-02 2.46887565e-03
3.16227766e-01 1.48322135e-04 9.23294896e+05 4.26101766e+04 3.67674204e-02 2.46212220e-03
3.51119173e-01 1.64687505e-04 7.52319190e+05 8.01994935e+04 3.69456561e-02 2.46532403e-03
3.89860370e-01 1.82858582e-04 6.13342543e+05 1.73643037e+04 3.71418969e-02 2.47373612e-03
4.32876128e-01 2.03034604e-04 5.00350993e+05 1.40914360e+04 3.73743916e-02 2.47065053e-03
4.80638086e-01 2.25436792e-04 4.08464075e+05 4.29010925e+04 3.76379365e-02 2.46852874e-03
5.33669923e-01 2.50310777e-04 3.33720033e+05 1.77317376e+04 3.79411838e-02 2.46695762e-03
5.92553098e-01 2.77929294e-04 2.72903271e+05 1.43928501e+04 3.82833630e-02 2.47187217e-03
6.57933225e-01 3.08595169e-04 2.23403530e+05 3.85583650e+03 3.86699972e-02 2.47089039e-03
7.30527154e-01 3.42644647e-04 1.83101642e+05 6.55885411e+03 3.90976981e-02 2.47114496e-03
8.11130831e-01 3.80451069e-04 1.50277218e+05 7.63465005e+03 3.96028543e-02 2.47562725e-03
9.00628020e-01 4.22428975e-04 1.23533429e+05 1.23819676e+04 4.01790911e-02 2.47644481e-03
1.00000000e+00 4.69038646e-04 1.01736080e+05 1.00880591e+04 4.08447841e-02 2.48595896e-03
1.11033632e+00 5.20791151e-04 8.39643100e+04 2.85663753e+03 4.16121609e-02 2.47794094e-03
1.23284674e+00 5.78253952e-04 6.94704157e+04 3.30479825e+03 4.24949305e-02 2.48341124e-03
1.36887451e+00 6.42057128e-04 5.76474275e+04 2.00819460e+03 4.35571720e-02 2.48198938e-03
1.51991108e+00 7.12900284e-04 4.80028354e+04 4.50733405e+03 4.47733160e-02 2.49763959e-03
1.68761248e+00 7.91560225e-04 4.01373078e+04 1.76349538e+03 4.62375637e-02 2.48865858e-03
1.87381742e+00 8.78899472e-04 3.37274726e+04 1.43033263e+03 4.80007968e-02 2.49882821e-03
2.08056754e+00 9.75875724e-04 2.85123235e+04 8.90080692e+02 5.01095757e-02 2.51886170e-03
2.31012970e+00 1.08355236e-03 2.42822819e+04 1.00405664e+03 5.27258148e-02 2.56993353e-03
2.56502091e+00 1.20311011e-03 2.08710279e+04 6.29947371e+02 5.59806935e-02 2.67828258e-03
2.84803587e+00 1.33585998e-03 1.81497933e+04 6.84052223e+02 6.01447394e-02 2.82305791e-03
3.16227766e+00 1.48325768e-03 1.60247744e+04 5.68642263e+02 6.81030279e-02 2.95493677e-03

